The NewEra model grid

Analyses of stellar spectra, stellar populations, and transit light curves rely on grids of synthetic spectra and center-to-limb variations (limb darkening) from model stellar atmospheres. Extensive model grids from PHOENIX, a generalized non-LTE 1D and 3D stellar atmosphere code, have found widespread use in the astronomical community, however current PHOENIX/1D models have been substantially improved over the last decade. To make these improvements available to the community, we have constructed the NewEra LTE model grid consisting of 37438 models with $2300K \leq T_{eff} \leq 12000K$, $0.0\le log{(g)} \le 6.0$ metallicities [M/H] from $-4.0$ to $+0.5$, and for metallicities $-2.0 \le [M/H] \le 0.0$ additional $\alpha$ element variations from $-0.2 \le [\alpha/{\rm Fe}] \le +1.2$ are included. The models use databases of 851 million atomic lines and 834 billion molecular lines and employ the Astrophysical Chemical Equilibrium Solver for the equation of state. All models in the NewEra grid have been calculated in spherical symmetry because center-to-limb variation differences from plane-parallel models are quite large for giants and not insignificant for dwarfs. All model data are provided in the Hierarchical Data Format 5 (HDF5) format, including low and high sampling rate spectra. These files also include a variety of details about the models, such as the exact abundances and isotopic patterns used and results of the atomic and molecular line selection. Although the model structures have small differences with the previous grid generation, the spectra show significant differences, mostly due to the updates of the molecular line lists.

==> aas_journals.txt <==
%
%  These Macros are taken from the AAS TeX macro package version 4.0.
%  Include this file in your LaTeX source only if you are not using
%  the AAS TeX macro package and need to resolve the macro definitions
%  in the BibTeX entries returned by the ADS abstract service.
%
%  If you plan not to use this file to resolve the journal macros
%  rather than the whole AAS TeX macro package, you should save the
%  file as ``aas_macros.sty'' and then include it in your paper by
%  using a construct such as:
%	\documentstyle[11pt,aas_macros]{article}
%
%  For more information on the AASTeX macro package, please see the URL
%	http://www.aas.org/publications/aastex.html
%  For more information about ADS abstract server, please see the URL
%	http://adswww.harvard.edu/ads_abstracts.html
%

% Abbreviations for journals.  The object here is to provide authors
% with convenient shorthands for the most "popular" (often-cited)
% journals; the author can use these markup tags without being concerned
% about the exact form of the journal abbreviation, or its formatting.
% It is up to the keeper of the macros to make sure the macros expand
% to the proper text.  If macro package writers agree to all use the
% same TeX command name, authors only have to remember one thing, and
% the style file will take care of editorial preferences.  This also
% applies when a single journal decides to revamp its abbreviating
% scheme, as happened with the ApJ (Abt 1991).

%\let\jnl@style=\rm
%\def\aasref@jnl#1{{\jnl@style#1}}

\def\aasref@jnl#1{{\rm #1}}

\def\icarus{\aasref@jnl{ICARUS}}                   % Astronomical Journal
\def\aj{\aasref@jnl{AJ}}                   % Astronomical Journal
\def\araa{\aasref@jnl{ARA\&A}}             % Annual Review of Astron and Astrophys
\def\apj{\aasref@jnl{ApJ}}                 % Astrophysical Journal
\def\apjl{\aasref@jnl{ApJ}}                % Astrophysical Journal, Letters
\def\apjs{\aasref@jnl{ApJS}}               % Astrophysical Journal, Supplement
\def\ao{\aasref@jnl{Appl.~Opt.}}           % Applied Optics
\def\apss{\aasref@jnl{Ap\&SS}}             % Astrophysics and Space Science
\def\aap{\aasref@jnl{A\&A}}                % Astronomy and Astrophysics
\def\aapr{\aasref@jnl{A\&A~Rev.}}          % Astronomy and Astrophysics Reviews
\def\aaps{\aasref@jnl{A\&AS}}              % Astronomy and Astrophysics, Supplement
\def\azh{\aasref@jnl{AZh}}                 % Astronomicheskii Zhurnal
\def\baas{\aasref@jnl{BAAS}}               % Bulletin of the AAS
\def\jrasc{\aasref@jnl{JRASC}}             % Journal of the RAS of Canada
\def\memras{\aasref@jnl{MmRAS}}            % Memoirs of the RAS
\def\mnras{\aasref@jnl{MNRAS}}             % Monthly Notices of the RAS
\def\pra{\aasref@jnl{Phys.~Rev.~A}}        % Physical Review A: General Physics
\def\prb{\aasref@jnl{Phys.~Rev.~B}}        % Physical Review B: Solid State
\def\prc{\aasref@jnl{Phys.~Rev.~C}}        % Physical Review C
\def\prd{\aasref@jnl{Phys.~Rev.~D}}        % Physical Review D
\def\pre{\aasref@jnl{Phys.~Rev.~E}}        % Physical Review E
\def\prl{\aasref@jnl{Phys.~Rev.~Lett.}}    % Physical Review Letters
\def\pasp{\aasref@jnl{PASP}}               % Publications of the ASP
\def\pasj{\aasref@jnl{PASJ}}               % Publications of the ASJ
\def\qjras{\aasref@jnl{QJRAS}}             % Quarterly Journal of the RAS
\def\skytel{\aasref@jnl{S\&T}}             % Sky and Telescope
\def\solphys{\aasref@jnl{Sol.~Phys.}}      % Solar Physics
\def\sovast{\aasref@jnl{Soviet~Ast.}}      % Soviet Astronomy
\def\ssr{\aasref@jnl{Space~Sci.~Rev.}}     % Space Science Reviews
\def\zap{\aasref@jnl{ZAp}}                 % Zeitschrift fuer Astrophysik
\def\nat{\aasref@jnl{Nature}}              % Nature
\def\iaucirc{\aasref@jnl{IAU~Circ.}}       % IAU Cirulars
\def\aplett{\aasref@jnl{Astrophys.~Lett.}} % Astrophysics Letters
\def\apspr{\aasref@jnl{Astrophys.~Space~Phys.~Res.}}
                % Astrophysics Space Physics Research
\def\bain{\aasref@jnl{Bull.~Astron.~Inst.~Netherlands}} 
                % Bulletin Astronomical Institute of the Netherlands
\def\fcp{\aasref@jnl{Fund.~Cosmic~Phys.}}  % Fundamental Cosmic Physics
\def\gca{\aasref@jnl{Geochim.~Cosmochim.~Acta}}   % Geochimica Cosmochimica Acta
\def\grl{\aasref@jnl{Geophys.~Res.~Lett.}} % Geophysics Research Letters
\def\jcp{\aasref@jnl{J.~Chem.~Phys.}}      % Journal of Chemical Physics
\def\jgr{\aasref@jnl{J.~Geophys.~Res.}}    % Journal of Geophysics Research
\def\jqsrt{\aasref@jnl{J.~Quant.~Spec.~Radiat.~Transf.}}
                % Journal of Quantitiative Spectroscopy and Radiative Transfer
\def\memsai{\aasref@jnl{Mem.~Soc.~Astron.~Italiana}}
                % Mem. Societa Astronomica Italiana
\def\nphysa{\aasref@jnl{Nucl.~Phys.~A}}   % Nuclear Physics A
\def\physrep{\aasref@jnl{Phys.~Rep.}}   % Physics Reports
\def\physscr{\aasref@jnl{Phys.~Scr}}   % Physica Scripta
\def\planss{\aasref@jnl{Planet.~Space~Sci.}}   % Planetary Space Science
\def\procspie{\aasref@jnl{Proc.~SPIE}}   % Proceedings of the SPIE

\let\astap=\aap
\let\apjlett=\apjl
\let\apjsupp=\apjs
\let\applopt=\ao



==> macros.txt <==
%
% macros for rte paper
%
\def\valid{}    % hilfsmacro fuer \input abfrage

\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}


% lade die zusaetzlichen fonts:
% -----------------------------
\font\caps=cmcsc10                  
\font\dunh=cmdunh10  at 12.0 true pt %scaled \magstep1
\font\dunhs=cmdunh10 
\font\vbold=cmbx10 scaled \magstep1 
\font\sevenbf=cmbx7
\font\sevenit=cmti7
\font\Kapi=cmr17                    


\def\MEV{DOME}
\def\RTE{equation of radiative transfer}
\def\etal{{et al}}
\def\HW{H\&W}
\def\OK{O\&K}
\def\ok{O\&K}
\def\RH{R\&H}

\def\ibmrs{\hbox{\tt RS/6000}}
\def\hp{\hbox{\tt HP~9000}}
\def\dec{\hbox{\tt DEC~5000}}
\def\axp{\hbox{\tt AXP}}
\def\ibmmf{\hbox{\tt IBM~3090}}
\def\ibmpc{\hbox{\tt 486DX}}
\def\cray{\hbox{\tt Cray 2}}
\def\ymp{\hbox{\tt YMP}}
\def\nec{\hbox{\tt NEC}}

\def\g{\gamma}
\def\b{\beta}
\def\m{\mu}
\def\e{\epsilon}
\def\n{\nu}
\def\l{\lambda}
\def\L{\Lambda}
\def\K{{\rm K}\xspace}
\def\logg{{\log(g)}}
\def\t{\tau}
\def\pder#1#2{{\partial #1 \over \partial #2}}
\def\div#1#2{{#1\over #2}}
\def\rout{\ifmmode{r_{\rm out}}\else\hbox{$r_{\rm out}$}\fi}
\def\tmax{\ifmmode{\tau_{\rm max}}\else\hbox{$\tau_{\rm max}$}\fi}
\def\tstd{\ifmmode{\tau_{\rm std}}\else\hbox{$\tau_{\rm std}$}\fi}
\def\vmax{\ifmmode{v_{\rm max}}\else\hbox{$v_{\rm max}$}\fi}
\def\muE{\ifmmode{\mu_{\rm E}}\else\hbox{$\mu_{\rm E}$}\fi} 
\def\pE{\ifmmode{p_{\rm E}}\else\hbox{$p_{\rm E}$}\fi} 
\def\bmax{\ifmmode{\b_{\rm max}}\else\hbox{$\b_{\rm max}$}\fi}
\def\kms{\hbox{$\,$km$\,$s$^{-1}$}}
\def\ergs{\hbox{$\,$erg$\,$s$^{-1}$}}
\def\kpc{\hbox{$\,$kpc} }
\def\ang{\hbox{\AA}}
\def\Msun{\hbox{$\,$M$_\odot$} }
\def\Lsun{\hbox{$\,$L$_\odot$} }
\def\Teff{\hbox{$\,T_{\rm eff}$} }
\def\alog#1{\times 10^{#1}}
\def\rin{\hbox{$r_{\rm in}$} }
\def\rout{\hbox{$r_{\rm out}$} }


% operators:
% ----------
\def\lstar{\ifmmode{\Lambda^*}\else\hbox{$\Lambda^*$}\fi} 
\def\Lstar{\ifmmode{\Lambda^*}\else\hbox{$\Lambda^*$}\fi} 
\def\Rop{\ifmmode{[R_{ij}]}\else\hbox{$[R_{ij}]$}\fi}
\def\Rij{\Rop}
\def\Rji{\ifmmode{[R_{ji}]}\else\hbox{$[R_{ji}]$}\fi}
\def\Rstar{\ifmmode{[R_{ij}^*]}\else\hbox{$[R_{ij}^*]$}\fi}
\def\Rijstar{\Rstar}
\def\Rjistar{\ifmmode{[R_{ji}^*]}\else\hbox{$[R_{ji}^*]$}\fi}
\def\DRji{\ifmmode{[\Delta R_{ji}]}\else\hbox{$[\Delta R_{ji}]$}\fi}
\def\DRij{\ifmmode{[\Delta R_{ij}]}\else\hbox{$[\Delta R_{ij}]$}\fi}


% weitere hilfsmacros:
% --------------------
\def\Jb{{\bar J}}
\def\Jbar{{\bar J}}
\def\Jnew{{\bar J_{\rm new}}}
\def\Jold{{\bar J_{\rm old}}}
\def\Jfs{{\bar J_{\rm fs}}}
\def\Snew{{S_{\rm new}}}
\def\Sold{{S_{\rm old}}}
\def\Amat{\mat{A}}             % Matrix A wird sehr oft verwendet

\def\ns{\ifmmode{N_{\rm s}}          % Anzahl der tau-punkte
        \else\hbox{$N_{\rm s}$}\fi}
\def\ion#1{\hbox{ #1}}         % macro um H I etc zu setzen.


% ein neuer Operator: +=
% ----------------------
\def\peq{\mathbin{\hbox{$+$}\hbox{$=$}}}

% macro fuer Matrizen und Vektoren:
% ---------------------------------
\def\mat#1{{\bf #1}}     % Macro fr Matrizen
\def\vek#1{{#1}}         % Macro fr Vektoren

% macro fuer Gleichungsnumerierung innerhalb eines Kapitels
% ---------------------------------------------------------
\newcount\eqcount
\eqcount=0
\def
  \nummer{
    \global\advance\eqcount by 1
    (\the\eqcount)
  }

% erhoehe gl. nummer um 1, fuer #a etc.
% -------------------------------------
\def
  \numadv{
    \global\advance\eqcount by 1
  }

% Ausgabe der aktuellen Gl. Nummer mit Anhang:
% --------------------------------------------
\def
   \numout#1{
     (\the\eqcount #1)
  }

% Makros fr Intensitten
% -----------------------
\def\ivek#1#2{\ifmmode{\vek{I}^{#1}_{#2}}
        \else\hbox{$\vek{I}^{#1}_{#2}$}\fi}

\def\ip#1{\ivek{+}{#1}}      % Intensitten I+
\def\im#1{\ivek{-}{#1}}      %              I-



% Makros fr t & r Matrizen, beta Terme:
% --------------------------------------
% Hilfmacros:
\def\tmat#1#2{\ifmmode{\mat{t}^{#1}_{#2}}
        \else\hbox{$\mat{t}^{#1}_{#2}$}\fi}
\def\rmat#1#2{\ifmmode{\mat{r}^{#1}_{#2}}
        \else\hbox{$\mat{r}^{#1}_{#2}$}\fi}
\def\bvek#1#2{\ifmmode{\beta^{#1}_{#2}}
        \else\hbox{$\beta^{#1}_{#2}$}\fi}

\def\tpi#1{\tmat{+}{#1}}
\def\tmi#1{\tmat{-}{#1}}
\def\rmi#1{\rmat{-}{#1}}
\def\rpi#1{\rmat{+}{#1}}
\def\bpi#1{\bvek{+}{#1}}
\def\bmi#1{\bvek{-}{#1}}


\def\tp{\tmat{+}{}}          % t+
\def\tm{\tmat{-}{}}          % t-
\def\rmm{\rmat{-}{}}         % r-
\def\rp{\rmat{+}{}}          % r+
\def\bp{\bvek{+}{}}          % b+
\def\bm{\bvek{-}{}}          % b-
\def\tpm{\tmat{\pm}{}}       % t+-
\def\rpm{\rmat{\pm}{}}       % r+-
\def\bpm{\bvek{\pm}{}}       % b+-



% Macros fr eigenwerte
% ---------------------
\def\lp{\ifmmode{\lambda^+_\tau}           % lambda +
        \else\hbox{$\lambda^+_\tau$}\fi}
\def\lm{\ifmmode\lambda^-_\tau             % lambda -
        \else\hbox{$\lambda^-_\tau$}\fi}

\makeatletter

% define a macro \Autoref to allow multiple references to be passed to \autoref
\newcommand\Autoref[1]{\@first@ref#1,@}
\def\@throw@dot#1.#2@{#1}% discard everything after the dot
\def\@set@refname#1{%    % set \@refname to autoefname+s using \getrefbykeydefault
    \edef\@tmp{\getrefbykeydefault{#1}{anchor}{}}%
    \def\@refname{\@nameuse{\expandafter\@throw@dot\@tmp.@autorefname}s}%
}
\def\@first@ref#1,#2{%
  \ifx#2@\autoref{#1}\let\@nextref\@gobble% only one ref, revert to normal \autoref
  \else%
    \@set@refname{#1}%  set \@refname to autoref name
    \@refname~\ref{#1}% add autoefname and first reference
    \let\@nextref\@next@ref% push processing to \@next@ref
  \fi%
  \@nextref#2%
}
\def\@next@ref#1,#2{%
   \ifx#2@ and~\ref{#1}\let\@nextref\@gobble% at end: print and+\ref and stop
   \else, \ref{#1}% print  ,+\ref and continue
   \fi%
   \@nextref#2%
}

\makeatother


==> mol_table.txt <==
%
%% \documentclass{aa}  

%% %
%% \usepackage{graphicx}
%% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% \usepackage{txfonts}
%% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% %\usepackage[options]{hyperref}
%% % To add links in your PDF file, use the package "hyperref"
%% % with options according to your LaTeX or PDFLaTeX drivers.
%% %
%% \begin{document}


\begin{table*}[ht]
 \caption[]{\label{tab:molecules}Molecular lines and their sources used in the NewEra model grid.}
\begin{tabular}{lc}
 \hline \hline
Molecules &  References \\\hline
$ ^{16}$O$_3$,
$ ^{16}$O$^{16}$O$^{18}$O,
$ ^{16}$O$^{18}$O$^{16}$O,
$ ^{16}$O$^{16}$O$^{17}$O,
$ ^{16}$O$^{17}$O$^{16}$O,
$ ^{14}$N$^{14}$N$^{16}$O,
$ ^{14}$N$^{15}$N$^{16}$O,
$ ^{15}$N$^{14}$N$^{16}$O,
$ ^{14}$N$^{14}$N$^{18}$O & 1\\
$ ^{14}$N$^{14}$N$^{17}$O,
$ ^{12}$C$^{17}$O,
$ ^{14}$N$^{16}$O$_2$,
$ ^{16}$OH,
$ ^{18}$OH,
$ ^{16}$OD,
H$^{12}$C$^{15}$N,
$ ^{12}$C$^{12}$CH$_6$ & 1 \\
$ ^{12}$C$^{16}$O$^{19}$F,
$ ^{32}$S$^{19}$F$_{6}$,
H$_2 ^{34}$S,
H$_2 ^{33}$S,
H$^{16}$O$_2$,
$ ^{12}$C$^{13}$CH$_4$ & 1\\
$ ^{12}$C$^{16}$O$_2$,  $ ^{13}$C$^{16}$O$_2$, $ ^{12}$C$^{16}$O$^{18}$O,
$ ^{12}$C$^{16}$O$^{17}$O, $ ^{12}$C$^{18}$O$_2$, $
^{12}$C$^{17}$O$^{18}$O, $ ^{13}$C$^{18}$O$_2$ & 2\\
$ ^{9}$BeH, $ ^{9}$Be$^{2}$H, $ ^{9}$Be$^{3}$H & 13\\
$ ^{24}$Mg$^{16}$O, $ ^{24}$Mg$^{17}$O, $ ^{24}$Mg$^{18}$O, $
^{25}$Mg$^{16}$O, $ ^{26}$Mg$^{16}$O & 14 \\
$ ^{26}$Al$^{16}$O, $ ^{27}$Al$^{16}$O, $ ^{27}$Al$^{17}$O, $
^{27}$Al$^{18}$O & 14\\
 $ ^{46}$Ti$^{16}$O, $ ^{47}$Ti$^{16}$O, $ ^{48}$Ti$^{16}$O,
$^{49}$Ti$^{16}$O, $ ^{50}$Ti$^{16}$O & 15\\
$ ^{6}$Li$^{35}$Cl, $ ^{6}$Li$^{37}$Cl, $ ^{7}$Li$^{35}$Cl, $
^{7}$Li$^{37}$Cl & 6,21\\
$ ^{12}$C$^{32}$S, $ ^{12}$C$^{33}$S, $ ^{12}$C$^{34}$S, $ ^{12}$C$^{36}$S,
$ ^{13}$C$^{32}$S, $ ^{13}$C$^{33}$S, $ ^{13}$C$^{34}$S, $
^{13}$C$^{36}$S & 27\\
$ ^{14}$N$^{16}$O, $ ^{14}$N$^{17}$O, $ ^{14}$N$^{18}$O,
$ ^{15}$N$^{16}$O, $ ^{15}$N$^{17}$O, $ ^{15}$N$^{18}$O & 28\\
$ ^{14}$N$^{32}$S, $ ^{14}$N$^{33}$S, $ ^{14}$N$^{34}$S, $
^{14}$N$^{36}$S, $ ^{15}$N$^{32}$S & 32\\
$ ^{28}$Si$^{32}$S, $ ^{28}$Si$^{33}$S, $ ^{28}$Si$^{34}$S,$ ^{28}$Si$^{36}$S,
$ ^{29}$Si$^{32}$S, $ ^{29}$Si$^{33}$S, $ ^{29}$Si$^{34}$S,$ ^{29}$Si$^{36}$S,
$ ^{30}$Si$^{32}$S, $ ^{30}$Si$^{33}$S, $ ^{30}$Si$^{34}$S,$
^{30}$Si$^{36}$S & 37\\
$ ^{40}$Ca$^{19}$F, $ ^{42}$Ca$^{19}$F, $ ^{43}$Ca$^{19}$F, $
^{44}$Ca$^{19}$F, $ ^{46}$Ca$^{19}$F, $ ^{48}$Ca$^{19}$F & 6,44\\
$ ^{39}$K$^{35}$Cl, $ ^{39}$K$^{37}$Cl,
$ ^{41}$K$^{35}$Cl, $ ^{41}$K$^{37}$Cl& 45 \\
$ ^{24}$Mg$^{19}$F, $ ^{25}$Mg$^{19}$F, $ ^{26}$Mg$^{19}$F & 6,35 \\
$ ^{28}$Si$^{16}$O, $ ^{28}$Si$^{17}$O, $ ^{28}$Si$^{18}$O, $
^{29}$Si$^{16}$O, $ ^{30}$Si$^{16}$O & 57\\
D$^{35}$Cl, D$^{37}$Cl, H$^{35}$Cl,  H$^{37}$Cl & 18\\
$ ^{12}$C$^{14}$N, $ ^{12}$C$^{15}$N, $ ^{13}$C$^{14}$N, $
^{13}$C$^{15}$N & 72,73\\
$ ^{12}$C$^{16}$O, $ ^{12}$C$^{18}$O, $ ^{13}$C$^{16}$O, $
^{13}$C$^{17}$O, $ ^{13}$C$^{18}$O & 74\\
$ ^{28}$Si$^{14}$N, $ ^{28}$Si$^{15}$N, $ ^{29}$Si$^{14}$N, $
^{30}$Si$^{14}$N & 84\\
$ ^{32}$SH, $ ^{32}$SD, $ ^{33}$SH, $ ^{34}$SH, $ ^{36}$SH & 88\\
\hline
\hline
\end{tabular}
\end{table*}

\begin{table*}[ht]
 \caption[]{\label{tab:molecules2}Molecules used in this work (cont'd).}
\begin{tabular}{lclclc}
 \hline \hline
Molecules &  References &Molecules &  References &Molecules &
References  \\\hline
CH$_4$ & 3,4 & $ ^{51}$V$^{16}$O & 5 & $ ^{56}$FeH & 6,7,8 \\
$^{23}$NaH, $ ^{23}$NaD & 9 &
$ ^{26}$AlH, $ ^{27}$AlH, $ ^{27}$AlD & 10  &
$ ^{45}$ScH & 11\\
 $^{7}$LiH & 12 &
$ ^{48}$TiH &  6,7 &
$ ^{52}$CrH & 6 \\
H$^{12}$C$^{14}$N & 16 &
H$^{13}$C$^{14}$N & 17 &
H$^{35}$Cl & 18 \\
H$_2^{32}$S & 19,20 &
$^{6}$Li$^{19}$F, $ ^{7}$Li$^{19}$F & 6,21 &
$ ^{12}$C$_2$, $ ^{12}$C$^{13}$C, $ ^{13}$C$_2$ & 22,23\\
$ ^{12}$CH, $ ^{13}$CH & 6,24 &
$ ^{12}$C$^{31}$P & 6,25,26 &
$ ^{14}$NH & 6,29,30,31\\
$ ^{23}$Na$^{19}$F & 33 &
$ ^{23}$Na$^{35}$Cl, $ ^{23}$Na$^{37}$Cl & 34 &
$ ^{24}$Mg$^{19}$F, $ ^{26}$Mg$^{19}$F & 6,35\\
$ ^{27}$Al$^{19}$F & 6 &
$ ^{27}$Al$^{35}$Cl, $ ^{27}$Al$^{37}$Cl & 6 &
$ ^{28}$SiH, $ ^{28}$SiD, $ ^{29}$SiH, $ ^{30}$SiH & 36\\
$ ^{31}$P$^{14}$N, $ ^{31}$P$^{15}$N & 38 &
$ ^{31}$P$^{16}$O & 39 & 
$ ^{31}$PH & 40\\
$ ^{31}$P$^{32}$S & 41 & 
$ ^{32}$S$^{16}$O$_2$ & 42 & 
$ ^{32}$SH, $ ^{32}$SD,$ ^{33}$SH, $ ^{34}$SH, $ ^{36}$SH & 42\\
$ ^{39}$K$^{19}$F, $ ^{41}$K$^{19}$F & 6,33 &
H$_2^{16}$O & 46 &
H$_2^{16}$O$_2$ & 47\\
$ ^{15}$NH$_3$ & 48 &
$ ^{14}$NH$_3$ & 49,50 &
H$^{14}$N$^{16}$O$_3$ & 51\\
H$_2^{12}$C$^{16}$O & 52 &
$ ^{12}$C$_2$H$_2$  & 53 & 
$ ^{12}$C$_2$H$_4$ & 54\\
$ ^{12}$CH$_3$F & 55 &
$ ^{12}$CH$_3^{35}$Cl, $ ^{12}$CH$_3^{37}$Cl & 56 &
$ ^{28}$SiH$_4$ & 58 \\
$ ^{32}$S$^{16}$O$_3$ & 59 &
$ ^{31}$PH$_3$ & 60 &
$ ^{12}$C$^{16}$O$_2$ & 61\\
$ ^{40}$CaH & 62 &
$ ^{24}$MgH, $ ^{25}$MgH, $ ^{26}$MgH & 62 &
H$_2$ & 64 \\
HD & 64 &
H$_2^{17}$O,H$_2^{18}$O & 65 &
HD$^{16}$O & 66 \\
H$^{19}$F & 67,68,69 &
$ ^{12}$CH$_3$& 70 &
$ ^{12}$CH$_4$& 4,71 \\
$ ^{14}$NH & 30,6,75,76 &
$ ^{14}$N$_2$ & 77,78,79 &
$ ^{14}$N$^{16}$O & 80\\
$ ^{14}$Na$^{16}$OH  & 81 &
$ ^{14}$Na$^{16}$O & 82 &
$ ^{28}$SiH$_2$ & 83 \\
$ ^{28}$Si$^{16}$O & 85 &
$ ^{28}$Si$^{16}$O$_2$ & 86 &
$ ^{31}$P$^{19}$F$_3$ & 87 \\
$ ^{39}$K$^{16}$OH & 81 &
$ ^{40}$Ca$^{16}$O & 90 &
$ ^{40}$Ca$^{16}$OH & 91\\
$ ^{56}$FeH & 6,8 &
$ ^{75}$AsH$_3$ & 91 &
$ ^{89}$Y$^{16}$O & 92\\
$ ^{139}$Y$^{16}$O & 93 &
HD$^+$ & 12,62 &
H$_2$D$^+$ & 94\\
H$_3^+$& 95 &
H$_3^{16}$O$^+$ & 96 &
$ ^3$HeH$^+$, $ ^3$HeD$^+$, $ ^4$HeH$^+$, $ ^4$HeD$^+$ & 64 \\
$ ^7$LeH$^+$ & 12 &
$ ^{16}$OH$^+$ & 6,97 &
$ ^{90-96}$ZrO & 98\\
\hline
\hline
\end{tabular}
\tablebib{
(1) \citet{2009JQSRT.110..533R}
(2) \citet{2010JQSRT.111.2139R}.
(3) \citet{YURCHENKO201369} (4)  \cite{ExomolIV2014};
(5) \citet{ExomolXVIII2016};
(6) \citet{BERNATH2020106687}; (7) \cite{2005ApJ...624..988B}; (8) \cite{Dulick_2003};
(9) \citet{ExomolX2015};
(10) \citet{Exomol_XXVIII_2018};
(11) \citet{Lodi_etal_2015};
(12) \citet{Coppola_etal_2011};
(13) \citet{2018JPhB...51r5701D};
(14) \citet{Exomol_XXXII_2019};
(15) \citet{Exomol_XXXIII_2019}
(16) \citet{Harris_etal_2006};
(17) \citet{Exomol_III_2014};
(18) \citet{2017JQSRT.203....3G};
(19) \cite{Exomol_XVI_2016}; (20) \cite{2018JQSRT.218..178C};
(21) \cite{Bittner_2018};
(22) \citet{Exomol_XXXI_2018}; (23) \cite{2020MNRAS.497.1081M};
(24) \citet{Masseron_2014};
(25) \citet{RAM2014107}; (26) \cite{QIN2021107352};
(27) \citet{Exomol_XII_2015};
(28) \citet{ExoMol_XXI_2017};
(29) \cite{2014JChPh.141e4310B};
(30) \cite{FERNANDO201829}; (31) \cite{2015JChPh.143b6101B};
(32) \citet{ExoMol_XXVI_2018};
(33) \citet{FROHMAN2016104};
(34) \citet{Exomol_V_2014};
(35)  \citet{HOU2017511};
(36) \citet{Exomol_XXIV_2018};
(37) \citet{Exomol_XXV_2018};
(38) \citet{Exomol_VI_2014};
(39) \citet{Exomol_XXIII_2017};
(40) \citet{Exomol_XXXIV_2019};
(41) \citet{Exomol_XXIII_2017};
(42) \citet{Exomol_XIV_2016};
(43) \citet{ExoMol_XXVI_2018};
(44) \cite{HOU201844};
(45) \citet{Exomol_V_2014};
(46) \citet{Exomol_XXX_2018};
(47) \citet{Exomol_XV_2016};
(48) \citet{YURCHENKO201528};
(49) \citet{ALDERZI2015117}; (50) \cite{Exomol_XXXV_2019};
(51) \citet{Exomol_XI_2015};
(52) \citet{ExoMol_VIII_2015};
(53) \citet{ExoMol_XXXVII_2020};
(54) \citet{ExoMol_XXVII_2018};
(55) \citet{ExoMol_XXVII_2018};
(56) \citet{ExoMol_XXIX_2018};
(57) \citet{ExoMol_II_2013};
(58) \citet{ExoMol_XXII_2017};
(59) \citet{ExoMol_XVII_2016};
(60) \citet{ExoMol_VII_2015};
(61) \citet{ExoMol_XXXIX_2020};
(62) \citet{ExoMol_XLV_2022};
(63) \citet{2019A&A...630A..58R};
(64) \citet{Amaral_2019};
(65) \citet{Exomol_XXX_2018};
(66) \citet{Voronin_etal_2010};
(67) \citet{LI201378}; (68)  \cite{COXON2015133}; (69) \cite{2021JChPh.155u4303S};
(70) \citet{2019JPCA..123.4755A};
(71) \cite{2017A&A...605A..95Y};
(72) \citet{Brooke_2014}; (73) \cite{2021MNRAS.505.4383S};
(74) \citet{Li_2015};
(75) \cite{2014JChPh.141e4310B}; (76)  \cite{2015JChPh.143b6101B};
(77) \citet{WESTERN2018127}; (78) \cite{WESTERN2017221}; (79)  \cite{1969JChPh..51..689S};
(80) \citet{ExoMol_XLII_2021};
(81) \citet{ExoMol_XLI_2021};
(82) \citet{ExoMol_XLIII_2022};
(83) \cite{CLARK2020106929};
(84) \citet{2022MNRAS.516.1158S};
(85) \citet{ExoMol_XLIV_2022};
(86) \citet{ExoMol_XXXVIII_2020};
(87) \citet{Mant_etal_2020};
(88) \citet{ExoMol_XXXVI_2019};
(89) \citet{ExoMol_XIII_2016};
(90) \citet{2022MNRAS.516.3995O};
(91) \citet{2019PCCP...21.3264C};
(92) \citet{2019PCCP...2122794S};
(93) \citet{Bernath_2022};
(94) \citet{Sochi_2010};
(95) \citet{ExoMol_XX_2017}; 
(96) \citet{ExoMol_XL_2020};
(97) \cite{2017ApJ...840...81H};
(98) \cite{zrolines}.
}
\end{table*}





%% \bibliographystyle{aa}
%% \bibliography{NewEra_bib}
%% \end{document}

